Tidally induced velocity gradients in the Milky Way dwarf spheroidal satellites

We present a kinematic study of six dwarf spheroidal galaxies (dSph) satellites of the Milky Way (MW), namely Carina, Draco, Fornax, Sculptor, Sextans, and Ursa Minor. We combine proper motions (PMs) from the $Gaia$ Data Release 3 (DR3) and line-of-sight velocities ($v_{\mathrm{los}}$) from the literature to derive their 3D internal kinematics and to study the presence of internal velocity gradients. We find velocity gradients along the line-of-sight for Carina, Draco, Fornax, and Ursa Minor, at $\geq 1\sigma$ level of significance . The value of such gradients appears to be related to the orbital history of the dwarfs, indicating that the interaction with the MW is causing them. Dwarfs that are close to the MW and moving towards their orbits pericentres show, on average, larger velocity gradients. On the other hand, dwarfs that have recently left their orbits pericentres show no significant gradients. Lastly, dwarfs located at large Galactocentric distances show gradients with an intermediate intensity. Our results would indicate that the torque caused by the strong tidal forces exerted by the MW induces a strong velocity gradient when the dwarfs approach their orbits pericentres. During the pericentre passage, the rapid change in the forces direction would disrupt such gradient, which may steadily recover as the galaxies recede. We assess our findings by analysing dwarfs satellites from the TNG50 simulation. We find a significant increase in the intensity of the detected gradients as the satellites approach their pericentre, followed by a sharp drop as they abandon it, supporting our results for the dSphs of the MW.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
